AutoScrum: Automating Project Planning Using Large Language Models

Recent advancements in the field of large language models have made it possible to use language models for advanced reasoning. In this paper we leverage this ability for designing complex project plans based only on knowing the current state and the desired state. Two approaches are demonstrated - a scrum based approach and a shortcut plan approach. The scrum based approach executes an automated process of requirements gathering, user story mapping, feature identification, task decomposition and finally generates questions and search terms for seeking out domain specific information to assist with task completion. The shortcut approach looks at most recent snapshot of the current and desired state and generates the next most reasonable task to do in order to get to the desired state as quickly as possible. In this paper we automate everything using a novel concept of "Language Programs". These are programs written in natural language designed to process input data through the language model. Guidance language is used for all LLM programs. All demo source code for this paper is available at https://github.com/autoscrum/autoscrum

==> CMakeLists.txt <==
cmake_minimum_required(VERSION 3.10)

project(PaperProject)

# Variables holding paths to your files
set(TEMPLATE_FILE ${CMAKE_SOURCE_DIR}/template.tex)
set(AUX_FILE ${CMAKE_CURRENT_BINARY_DIR}/template.aux)
set(BBL_FILE ${CMAKE_CURRENT_BINARY_DIR}/template.bbl)
set(PDF_FILE ${CMAKE_CURRENT_BINARY_DIR}/paper.pdf)

add_custom_command(
  OUTPUT ${AUX_FILE}
  COMMAND pdflatex -shell-escape -output-directory=${CMAKE_CURRENT_BINARY_DIR}/ ${TEMPLATE_FILE}
  DEPENDS ${TEMPLATE_FILE} ${TEX_FILE}
  COMMENT "Running pdflatex for the first time"
  VERBATIM
)

# Custom command and target to run bibtex
add_custom_command(
  OUTPUT ${BBL_FILE}
  COMMAND bibtex template
  DEPENDS ${AUX_FILE}
  COMMENT "Running bibtex"
  VERBATIM
)

# Custom command and target to run pdflatex
add_custom_command(
  OUTPUT ${PDF_FILE}
  COMMAND pdflatex -shell-escape -output-directory=${CMAKE_CURRENT_BINARY_DIR}/ ${TEMPLATE_FILE}
  DEPENDS ${TEMPLATE_FILE} ${AUX_FILE} ${BBL_FILE}
  COMMENT "Creating PDF file"
  VERBATIM
)

add_custom_target(
  Paper ALL
  DEPENDS ${PDF_FILE}
)


